From Hagedorn to Lee-Yang: Partition functions of $\mathcal{N}=4$ SYM theory at finite $N$

We study the thermodynamics of the maximally supersymmetric Yang-Mills theory with gauge group U(N) on R x S^3, dual to type IIB superstring theory on AdS_5 x S^5. While both theories are well-known to exhibit Hagedorn behavior at infinite N, we find evidence that this is replaced by Lee-Yang behavior at large but finite N: the zeros of the partition function condense into two arcs in the complex temperature plane that pinch the real axis at the temperature of the confinement-deconfinement transition. Concretely, we demonstrate this for the free theory via exact calculations of the (unrefined and refined) partition functions at N<=7 for the su(2) sector containing two complex scalars, as well as at N<=5 for the su(2|3) sector containing 3 complex scalars and 2 fermions. In order to obtain these explicit results, we use a Molien-Weyl formula for arbitrary field content, utilizing the equivalence of the partition function with what is known to mathematicians as the Poincare series of trace algebras of generic matrices. Via this Molien-Weyl formula, we also generate exact results for larger sectors.

==> data/data_zeros4.txt <==
-0.914414 -0.404781
-0.914414 0.404781
-0.866025 -0.5
-0.866025 0.5
-0.27707 -1.06691
-0.27707 1.06691
-0.228027 -0.878065
-0.228027 0.878065
0.655897 -0.2981
0.655897 0.2981
0.866025 -0.5
0.866025 0.5
1.26361 -0.574302
1.26361 0.574302

==> data/data_zeros5.txt <==
-1.13635 -0.297821
-1.13635 0.297821
-0.998336 -0.331685
-0.998336 0.331685
-0.902092 -0.299709
-0.902092 0.299709
-0.823452 -0.215816
-0.823452 0.215816
-0.717855 -0.79837
-0.717855 0.79837
-0.649485 -0.896572
-0.649485 0.896572
-0.622754 -0.692603
-0.622754 0.692603
-0.529901 -0.731494
-0.529901 0.731494
-0.336946 -1.11253
-0.336946 1.11253
-0.268129 -0.963383
-0.268129 0.963383
-0.249358 -0.823331
-0.249358 0.823331
0.149497 -0.892139
0.149497 0.892139
0.162747 -0.986668
0.162747 0.986668
0.182701 -1.09029
0.182701 1.09029
0.591627 -0.206291
0.591627 0.206291
0.693812 -0.332113
0.693812 0.332113
0.81902 -0.43161
0.81902 0.43161
0.955592 -0.503581
0.955592 0.503581
1.17263 -0.561311
1.17263 0.561311
1.50703 -0.525477
1.50703 0.525477

==> data/data_zeros6.txt <==
-1.23747 -0.282053
-1.23747 0.282053
-1.05797 -0.358856
-1.05797 0.358856
-0.991985 -0.332812
-0.991985 0.332812
-0.90609 -0.303994
-0.90609 0.303994
-0.847676 -0.287525
-0.847676 0.287525
-0.776857 -0.8692
-0.776857 0.8692
-0.768189 -0.175091
-0.768189 0.175091
-0.736009 -0.794833
-0.736009 0.794833
-0.68928 -0.724495
-0.68928 0.724495
-0.627208 -0.677336
-0.627208 0.677336
-0.571632 -0.63958
-0.571632 0.63958
-0.335846 -1.10859
-0.335846 1.10859
-0.288252 -1.03861
-0.288252 1.03861
-0.2503 -0.826216
-0.2503 0.826216
-0.248107 -0.893964
-0.248107 0.893964
-0.0644416 -1.08994
-0.0644416 1.08994
-0.0540559 -0.914283
-0.0540559 0.914283
0.120831 -0.872381
0.120831 0.872381
0.147272 -0.952746
0.147272 0.952746
0.15578 -1.12471
0.15578 1.12471
0.158457 -1.0251
0.158457 1.0251
0.379078 -0.831137
0.379078 0.831137
0.401591 -0.888697
0.401591 0.888697
0.422257 -0.934431
0.422257 0.934431
0.454264 -0.995984
0.454264 0.995984
0.56076 -0.154319
0.56076 0.154319
0.628659 -0.247545
0.628659 0.247545
0.700097 -0.320268
0.700097 0.320268
0.773043 -0.376492
0.773043 0.376492
0.84978 -0.428927
0.84978 0.428927
0.937839 -0.473375
0.937839 0.473375
1.04558 -0.509226
1.04558 0.509226
1.18119 -0.540347
1.18119 0.540347
1.37716 -0.542277
1.37716 0.542277
1.65775 -0.456207
1.65775 0.456207

==> data/data_zeros7.txt <==
-1.2648 -0.208784
-1.2648 0.208784
-1.14236 -0.254821
-1.14236 0.254821
-1.06944 -0.264603
-1.06944 0.264603
-1.01271 -0.263002
-1.01271 0.263002
-0.967049 -0.254592
-0.967049 0.254592
-0.925062 -0.24024
-0.925062 0.24024
-0.923824 -0.551009
-0.923824 0.551009
-0.884491 -0.576448
-0.884491 0.576448
-0.881129 -0.218011
-0.881129 0.218011
-0.876118 -0.521263
-0.876118 0.521263
-0.84299 -0.501553
-0.84299 0.501553
-0.833888 -0.186011
-0.833888 0.186011
-0.798423 -0.476214
-0.798423 0.476214
-0.793538 -0.517171
-0.793538 0.517171
-0.790701 -0.785563
-0.790701 0.785563
-0.769664 -0.12705
-0.769664 0.12705
-0.743584 -0.894203
-0.743584 0.894203
-0.715847 -0.794863
-0.715847 0.794863
-0.648106 -0.76155
-0.648106 0.76155
-0.636473 -0.632337
-0.636473 0.632337
-0.625607 -0.694662
-0.625607 0.694662
-0.549778 -0.66114
-0.549778 0.66114
-0.433105 -1.08078
-0.433105 1.08078
-0.381825 -1.021
-0.381825 1.021
-0.3602 -0.976744
-0.3602 0.976744
-0.35148 -0.936195
-0.35148 0.936195
-0.332357 -0.901244
-0.332357 0.901244
-0.321338 -0.859259
-0.321338 0.859259
-0.319476 -0.797231
-0.319476 0.797231
-0.120526 -1.06769
-0.120526 1.06769
-0.116467 -0.993195
-0.116467 0.993195
-0.109059 -1.03604
-0.109059 1.03604
-0.104397 -0.924816
-0.104397 0.924816
-0.10049 -0.954636
-0.10049 0.954636
-0.0501998 -1.13581
-0.0501998 1.13581
-0.0388367 -0.878712
-0.0388367 0.878712
0.125866 -0.845029
0.125866 0.845029
0.132725 -0.930418
0.132725 0.930418
0.150262 -1.05335
0.150262 1.05335
0.155902 -0.987773
0.155902 0.987773
0.172439 -1.15771
0.172439 1.15771
0.25251 -0.897052
0.25251 0.897052
0.290755 -1.03292
0.290755 1.03292
0.356139 -0.826953
0.356139 0.826953
0.388289 -0.875058
0.388289 0.875058
0.406912 -0.913467
0.406912 0.913467
0.423667 -0.954788
0.423667 0.954788
0.439305 -1.02007
0.439305 1.02007
0.526792 -0.758218
0.526792 0.758218
0.54297 -0.121099
0.54297 0.121099
0.549482 -0.79741
0.549482 0.79741
0.566789 -0.823863
0.566789 0.823863
0.585931 -0.850305
0.585931 0.850305
0.593479 -0.195682
0.593479 0.195682
0.618007 -0.889505
0.618007 0.889505
0.64401 -0.253713
0.64401 0.253713
0.693781 -0.299634
0.693781 0.299634
0.742181 -0.339362
0.742181 0.339362
0.79235 -0.374691
0.79235 0.374691
0.844642 -0.406694
0.844642 0.406694
0.900085 -0.435714
0.900085 0.435714
0.961109 -0.462773
0.961109 0.462773
1.03142 -0.487744
1.03142 0.487744
1.11439 -0.509552
1.11439 0.509552
1.21479 -0.52465
1.21479 0.52465
1.34415 -0.529541
1.34415 0.529541
1.51976 -0.501096
1.51976 0.501096
1.75445 -0.391297
1.75445 0.391297

==> data/zeros_su2I3_2.txt <==
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-0.3495729836	-1.124711345
-0.3495729836	1.124711345
-0.3082941564	-0.6852134515
-0.3082941564	0.6852134515
-0.3035173965	-0.8557458195
-0.3035173965	0.8557458195
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5771676965	-0.2955176086
0.5771676965	0.2955176086
0.7564556276	-0.4478855583
0.7564556276	0.4478855583
1.588855758	0


==> data/zeros_su2I3_3.txt <==
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-0.7201460046	-0.8747122594
-0.7201460046	0.8747122594
-0.6532728339	-0.7620006299
-0.6532728339	0.7620006299
-0.6167134047	-1.683770852
-0.6167134047	1.683770852
-0.5746113837	-0.67718156
-0.5746113837	0.67718156
-0.5187966001	-0.5512125803
-0.5187966001	0.5512125803
-0.3720755736	-1.105264669
-0.3720755736	1.105264669
-0.3624053201	-1.013496434
-0.3624053201	1.013496434
-0.2995945894	-0.8995988568
-0.2995945894	0.8995988568
-0.2683401667	-0.8156098184
-0.2683401667	0.8156098184
-0.2463217229	-0.9062396987
-0.2463217229	0.9062396987
-0.1805810884	-0.7897531395
-0.1805810884	0.7897531395
0.01926730898	-1.254910839
0.01926730898	1.254910839
0.1331655326	-0.7685435322
0.1331655326	0.7685435322
0.1818734867	-0.8655110215
0.1818734867	0.8655110215
0.2394873989	-0.956595214
0.2394873989	0.956595214
0.2820307885	-1.093825491
0.2820307885	1.093825491
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5457050574	-0.1724939271
0.5457050574	0.1724939271
0.6415829195	-0.2798859976
0.6415829195	0.2798859976
0.647382375	-0.412700183
0.647382375	0.412700183
0.7239385716	-0.3716306765
0.7239385716	0.3716306765
0.7491176869	-0.5230779089
0.7491176869	0.5230779089
0.801504026	-0.4713843709
0.801504026	0.4713843709
0.8843032852	-0.8134225123
0.8843032852	0.8134225123
1.168479058	-0.3463109988
1.168479058	0.3463109988
1.795021193	-0.1789805876
1.795021193	0.1789805876


==> data/zeros_su2I3_4.txt <==
-2.260523607	-3.043290447
-2.260523607	3.043290447
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-0.9789176265	-0.9408348015
-0.9789176265	0.9408348015
-0.8624784337	-0.6889682469
-0.8624784337	0.6889682469
-0.8120794263	-0.6283780843
-0.8120794263	0.6283780843
-0.7612179051	-0.5894890444
-0.7612179051	0.5894890444
-0.7249894374	-0.8833072005
-0.7249894374	0.8833072005
-0.6965814701	-0.556395881
-0.6965814701	0.556395881
-0.6843916334	-0.8329911224
-0.6843916334	0.8329911224
-0.6468998257	-0.8034710903
-0.6468998257	0.8034710903
-0.6190132278	-0.4624922686
-0.6190132278	0.4624922686
-0.618659399	-0.7772084724
-0.618659399	0.7772084724
-0.5916471387	-0.7534729304
-0.5916471387	0.7534729304
-0.5781877701	-0.9825573653
-0.5781877701	0.9825573653
-0.5768141535	-0.7286100508
-0.5768141535	0.7286100508
-0.5472089196	-0.6989229513
-0.5472089196	0.6989229513
-0.5279337583	-0.6663759205
-0.5279337583	0.6663759205
-0.3737364899	-1.105643456
-0.3737364899	1.105643456
-0.3526808654	-1.015206936
-0.3526808654	1.015206936
-0.3245807031	-0.8994796309
-0.3245807031	0.8994796309
-0.3115183315	-0.800239345
-0.3115183315	0.800239345
-0.2944626815	-0.8953041246
-0.2944626815	0.8953041246
-0.2880484966	-1.14417005
-0.2880484966	1.14417005
-0.2581308899	-0.9227620822
-0.2581308899	0.9227620822
-0.252748428	-0.8001457556
-0.252748428	0.8001457556
-0.2203306585	-0.8686607504
-0.2203306585	0.8686607504
-0.1954606938	-1.104296856
-0.1954606938	1.104296856
-0.1855424023	-0.8045377722
-0.1855424023	0.8045377722
-0.1294431595	-0.7229481737
-0.1294431595	0.7229481737
0.003736829023	-1.343799177
0.003736829023	1.343799177
0.1337039423	-0.7319368507
0.1337039423	0.7319368507
0.1826290929	-0.8117124694
0.1826290929	0.8117124694
0.1913137127	-1.107521212
0.1913137127	1.107521212
0.2175810047	-0.8679130136
0.2175810047	0.8679130136
0.2579662249	-0.9143907297
0.2579662249	0.9143907297
0.311369674	-0.9397845163
0.311369674	0.9397845163
0.3636891923	-1.096837516
0.3636891923	1.096837516
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5287405618	-0.1166018779
0.5287405618	0.1166018779
0.5443555058	-0.7423828235
0.5443555058	0.7423828235
0.566214887	-0.9578494535
0.566214887	0.9578494535
0.5856634089	-0.1945791461
0.5856634089	0.1945791461
0.5881310537	-0.7973877277
0.5881310537	0.7973877277
0.6249635689	-0.8579172808
0.6249635689	0.8579172808
0.6254004675	-0.2461983697
0.6254004675	0.2461983697
0.6691089667	-0.2845981122
0.6691089667	0.2845981122
0.7108442051	-0.3300627225
0.7108442051	0.3300627225
0.7184262454	-0.514633527
0.7184262454	0.514633527
0.7369497686	-0.3773222237
0.7369497686	0.3773222237
0.7478973651	-0.4386098206
0.7478973651	0.4386098206
0.7694960589	-0.4177610677
0.7694960589	0.4177610677
0.7711895612	-0.5697009526
0.7711895612	0.5697009526
0.7795079438	-0.5316748828
0.7795079438	0.5316748828
0.8192294097	-0.4946964672
0.8192294097	0.4946964672
0.8272935743	-0.6452856027
0.8272935743	0.6452856027
0.8737743192	-0.6983912674
0.8737743192	0.6983912674
0.9484163621	-0.7724479683
0.9484163621	0.7724479683
1.067918	-0.3830154171
1.067918	0.3830154171
1.187876856	-0.3923191839
1.187876856	0.3923191839
1.332169186	-0.3275523562
1.332169186	0.3275523562
1.887961525	0
2.044689821	-0.2231896267
2.044689821	0.2231896267


==> data/zeros_su2I3_5.txt <==
-3.391700217	0
-1.391239828	-1.259885008
-1.391239828	1.259885008
-1.015322746	-0.6675519999
-1.015322746	0.6675519999
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-1	0
-0.9278968516	-0.5619533115
-0.9278968516	0.5619533115
-0.8901389284	-0.524592805
-0.8901389284	0.524592805
-0.8642782597	-0.7053565119
-0.8642782597	0.7053565119
-0.8550409662	-0.501451827
-0.8550409662	0.501451827
-0.8264636842	-0.6790483568
-0.8264636842	0.6790483568
-0.816393001	-0.4853948289
-0.816393001	0.4853948289
-0.8003006841	-0.6646816639
-0.8003006841	0.6646816639
-0.7811120835	-0.6524577159
-0.7811120835	0.6524577159
-0.7805450504	-0.7710688461
-0.7805450504	0.7710688461
-0.7649057942	-0.6410118134
-0.7649057942	0.6410118134
-0.7643930259	-0.4731305758
-0.7643930259	0.4731305758
-0.7496107149	-0.6297255068
-0.7496107149	0.6297255068
-0.7344250341	-0.6177416425
-0.7344250341	0.6177416425
-0.7210081285	-0.889328918
-0.7210081285	0.889328918
-0.7189676376	-0.6028763073
-0.7189676376	0.6028763073
-0.6990997186	-0.5839417732
-0.6990997186	0.5839417732
-0.6786216131	-0.8366257946
-0.6786216131	0.8366257946
-0.6781326817	-0.3996258267
-0.6781326817	0.3996258267
-0.6733129056	-0.5566416041
-0.6733129056	0.5566416041
-0.6679430235	-0.9938235636
-0.6679430235	0.9938235636
-0.6442458436	-0.8074624001
-0.6442458436	0.8074624001
-0.6203417259	-0.7814217449
-0.6203417259	0.7814217449
-0.6074732309	-0.8549747276
-0.6074732309	0.8549747276
-0.6036092842	-0.7545514937
-0.6036092842	0.7545514937
-0.591037269	-0.737887112
-0.591037269	0.737887112
-0.5735149343	-0.8061958375
-0.5735149343	0.8061958375
-0.5726677169	-0.7178993822
-0.5726677169	0.7178993822
-0.5640770955	-0.6788773716
-0.5640770955	0.6788773716
-0.5410887565	-0.7079628272
-0.5410887565	0.7079628272
-0.5080663777	-1.024687747
-0.5080663777	1.024687747
-0.4766583978	-0.6643861888
-0.4766583978	0.6643861888
-0.4070863666	-0.9524982264
-0.4070863666	0.9524982264
-0.3800863027	-1.207627793
-0.3800863027	1.207627793
-0.3748454153	-1.021767121
-0.3748454153	1.021767121
-0.3565132902	-0.7108955504
-0.3565132902	0.7108955504
-0.3530504336	-0.9327558331
-0.3530504336	0.9327558331
-0.3498906848	-0.8885636043
-0.3498906848	0.8885636043
-0.3479833685	-0.8460015352
-0.3479833685	0.8460015352
-0.3477139125	-0.796082471
-0.3477139125	0.796082471
-0.3137311422	-1.082848741
-0.3137311422	1.082848741
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	-0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.3090169944	0.9510565163
-0.2611068217	-0.9701866047
-0.2611068217	0.9701866047
-0.2290978443	-0.9344458552
-0.2290978443	0.9344458552
-0.2050050611	-0.9013412553
-0.2050050611	0.9013412553
-0.1865873766	-1.071527025
-0.1865873766	1.071527025
-0.1855956451	-0.8706999751
-0.1855956451	0.8706999751
-0.167102755	-1.142918698
-0.167102755	1.142918698
-0.1629125554	-0.8352524217
-0.1629125554	0.8352524217
-0.1389785717	-0.7936429194
-0.1389785717	0.7936429194
-0.09638506701	-0.7460038627
-0.09638506701	0.7460038627
-0.001028492088	-1.326526025
-0.001028492088	1.326526025
0.07773556642	-0.7432701448
0.07773556642	0.7432701448
0.09012187946	-1.356037691
0.09012187946	1.356037691
0.1259900465	-0.7909951857
0.1259900465	0.7909951857
0.1539052636	-0.8272196688
0.1539052636	0.8272196688
0.1635665838	-1.141221958
0.1635665838	1.141221958
0.1793066288	-0.8569572393
0.1793066288	0.8569572393
0.187360525	-1.074097198
0.187360525	1.074097198
0.1915550144	-0.864970413
0.1915550144	0.864970413
0.1955467038	-0.8940471239
0.1955467038	0.8940471239
0.2067546738	-0.9153665886
0.2067546738	0.9153665886
0.2126646619	-0.9344122982
0.2126646619	0.9344122982
0.2185144675	-0.9597416669
0.2185144675	0.9597416669
0.2246011775	-0.9850442333
0.2246011775	0.9850442333
0.2355807613	-1.007948533
0.2355807613	1.007948533
0.2505188897	-1.034847931
0.2505188897	1.034847931
0.2647826158	-1.080808346
0.2647826158	1.080808346
0.2773561155	-1.113787599
0.2773561155	1.113787599
0.4044680141	-0.8515115156
0.4044680141	0.8515115156
0.4243469975	-0.8996444143
0.4243469975	0.8996444143
0.4508053259	-0.9456733681
0.4508053259	0.9456733681
0.4881234356	-0.8539631634
0.4881234356	0.8539631634
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	-0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5	0.8660254038
0.5169725	-0.9293330052
0.5169725	0.9293330052
0.5192079482	-0.08530993862
0.5192079482	0.08530993862
0.557780908	-0.1451738317
0.557780908	0.1451738317
0.5852750527	-0.6635868423
0.5852750527	0.6635868423
0.5866183516	-0.7559939094
0.5866183516	0.7559939094
0.5905089005	-0.1839430225
0.5905089005	0.1839430225
0.5985386056	-0.718150177
0.5985386056	0.718150177
0.6143955215	-0.8058527956
0.6143955215	0.8058527956
0.6226783695	-0.2184815748
0.6226783695	0.2184815748
0.6491534108	-0.2497705529
0.6491534108	0.2497705529
0.6584286983	-0.8584645715
0.6584286983	0.8584645715
0.6743416428	-0.2769233238
0.6743416428	0.2769233238
0.6948710713	-0.5799305456
0.6948710713	0.5799305456
0.6958733698	-0.3037410263
0.6958733698	0.3037410263
0.7164877358	-0.3243798994
0.7164877358	0.3243798994
0.738788484	-0.3460657343
0.738788484	0.3460657343
0.7437300364	-0.5957801236
0.7437300364	0.5957801236
0.7538554801	-0.7763282414
0.7538554801	0.7763282414
0.761880558	-0.3677305781
0.761880558	0.3677305781
0.778957387	-0.6116069682
0.778957387	0.6116069682
0.7820219363	-0.3923797051
0.7820219363	0.3923797051
0.8043677163	-0.4151765781
0.8043677163	0.4151765781
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	-0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8090169944	0.5877852523
0.8229387873	-0.6459522478
0.8229387873	0.6459522478
0.8261083359	-0.4468856638
0.8261083359	0.4468856638
0.8521140657	-0.4939887729
0.8521140657	0.4939887729
0.8647182025	-0.5571731462
0.8647182025	0.5571731462
0.8739007961	-0.708516026
0.8739007961	0.708516026
0.9472587428	-0.7319656402
0.9472587428	0.7319656402
1.019750483	-0.4010020223
1.019750483	0.4010020223
1.087374189	-0.4059120202
1.087374189	0.4059120202
1.172959169	-0.4095855735
1.172959169	0.4095855735
1.223920111	-0.3908252758
1.223920111	0.3908252758
1.338435044	-0.3672467016
1.338435044	0.3672467016
1.443183124	-0.3099268477
1.443183124	0.3099268477
1.969228975	-0.04541154737
1.969228975	0.04541154737
2.174248077	0
2.930262222	0

